Speedy Contraction of ZX Diagrams with Triangles via Stabiliser Decompositions

Recent advances in classical simulation of Clifford+T circuits make use of the ZX calculus to iteratively decompose and simplify magic states into stabiliser terms. We improve on this method by studying stabiliser decompositions of ZX diagrams involving the triangle operation. We show that this technique greatly speeds up the simulation of quantum circuits involving multi-controlled gates which can be naturally represented using triangles. We implement our approach in the QuiZX library and demonstrate a significant simulation speed-up (up to multiple orders of magnitude) for random circuits and a variation of previously used benchmarking circuits. Furthermore, we use our software to contract diagrams representing the gradient variance of parametrised quantum circuits, which yields a tool for the automatic numerical detection of the barren plateau phenomenon in ans\"atze used for quantum machine learning. Compared to traditional statistical approaches, our method yields exact values for gradient variances and only requires contracting a single diagram. The performance of this tool is competitive with tensor network approaches, as demonstrated with benchmarks against the quimb library.

==> figs/cor-magic/3magicstates.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (0, 0) {};
		\node [style=none] (8) at (0, 0) {$=$};
		\node [style={gn_phase}] (18) at (-12.5, 0) {$\frac{\pi}{4}$};
		\node [style={rn_phase}] (19) at (-11.25, 0) {};
		\node [style=gn] (20) at (-9.75, 0) {};
		\node [style=gn] (21) at (-9.75, -2.25) {};
		\node [style=gn] (22) at (-9.75, 2) {};
		\node [style=box] (23) at (-9, 0.75) {$\wedge$};
		\node [style=box] (24) at (-6.75, -0.5) {$\wedge$};
		\node [style=box] (25) at (-9, -0.75) {$\wedge$};
		\node [style=box] (27) at (-4, 0.5) {$\wedge$};
		\node [style=none] (29) at (-1, 0) {};
		\node [style=none] (30) at (-1, -2.25) {};
		\node [style=none] (31) at (-1, 2) {};
		\node [style={gn_phase}] (32) at (-8, 0.75) {$\frac{\pi}{2}$};
		\node [style={gn_phase}] (33) at (-8, -0.75) {$\frac{\pi}{2}$};
		\node [style={gn_phase}] (34) at (-5.75, -0.5) {$\frac{\pi}{2}$};
		\node [style={gn_phase}] (35) at (1.5, 1.5) {$\frac{\pi}{4}$};
		\node [style=none] (36) at (2.75, 1.5) {};
		\node [style={gn_phase}] (37) at (1.5, -1.75) {$\frac{\pi}{4}$};
		\node [style=none] (38) at (2.75, -1.75) {};
		\node [style={gn_phase}] (39) at (1.5, 0) {$\frac{\pi}{4}$};
		\node [style=none] (40) at (2.75, 0) {};
		\node [style={gn_phase}] (41) at (-3, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw (19) to (22);
		\draw (19) to (20);
		\draw (19) to (21);
		\draw (22) to (23);
		\draw (23) to (20);
		\draw (20) to (25);
		\draw (25) to (21);
		\draw (22) to (31.center);
		\draw (20) to (29.center);
		\draw (21) to (30.center);
		\draw (25) to (33);
		\draw (23) to (32);
		\draw [bend right=15] (21) to (24);
		\draw [bend left] (22) to (24);
		\draw (24) to (34);
		\draw (35) to (36.center);
		\draw (37) to (38.center);
		\draw (39) to (40.center);
		\draw (22) to (27);
		\draw (20) to (27);
		\draw [bend right, looseness=0.75] (21) to (27);
		\draw (41) to (27);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/split/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (1.5, 1) {$\gamma_1$};
		\node [style=none] (1) at (2.25, 1.5) {};
		\node [style=none] (2) at (2.25, 0.5) {};
		\node [style=none, rotate=90] (3) at (2.125, 1) {$...$};
		\node [style=Z phase dot] (4) at (1.5, -1) {$\gamma_m$};
		\node [style=none] (5) at (2.25, -0.5) {};
		\node [style=none] (6) at (2.25, -1.5) {};
		\node [style=none, rotate=90] (7) at (2.125, -1) {$...$};
		\node [style=none, rotate=90] (8) at (1.5, 0) {$...$};
		\node [style=Z phase dot] (9) at (-1.5, 1) {$\beta_1$};
		\node [style=none] (10) at (-2.25, 1.5) {};
		\node [style=none] (11) at (-2.25, 0.5) {};
		\node [style=none, rotate=90] (12) at (-2.125, 1) {$...$};
		\node [style=Z phase dot] (13) at (-1.5, -1) {$\beta_n$};
		\node [style=none] (14) at (-2.25, -0.5) {};
		\node [style=none] (15) at (-2.25, -1.5) {};
		\node [style=none, rotate=90] (16) at (-2.125, -1) {$...$};
		\node [style=none, rotate=90] (17) at (-1.5, 0) {$...$};
		\node [style=Z phase dot] (18) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
		\draw (6.center) to (4);
		\draw (4) to (5.center);
		\draw (11.center) to (9);
		\draw (9) to (10.center);
		\draw (15.center) to (13);
		\draw (13) to (14.center);
		\draw [style=hadamard edge] (9) to (18);
		\draw [style=hadamard edge] (18) to (13);
		\draw [style=star edge] (18) to (0);
		\draw [style=star edge] (18) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-1/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0.5) {};
		\node [style=Z dot] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none] (3) at (0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (1);
		\draw [style=hadamard edge] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-1/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, -0.5) {};
		\node [style=Z phase dot] (1) at (0, 0.5) {$\pi$};
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none] (3) at (0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (3.center) to (0);
		\draw [style=hadamard edge] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-1/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-2/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0.75, 0.5) {};
		\node [style=Z dot] (1) at (0.75, -0.5) {};
		\node [style=none] (2) at (0.75, 1.25) {};
		\node [style=none] (3) at (0.75, -1.25) {};
		\node [style=none] (4) at (0, 1.25) {};
		\node [style=none] (5) at (0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (1);
		\draw (0) to (2.center);
		\draw [style=hadamard edge] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-2/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0.5) {};
		\node [style=Z dot] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none] (3) at (0, -1.25) {};
		\node [style=none] (4) at (0.75, 1.25) {};
		\node [style=none] (5) at (0.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (1);
		\draw (0) to (2.center);
		\draw [style=hadamard edge] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-2/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0.5) {$\pi$};
		\node [style=Z phase dot] (1) at (1, 0.5) {$\pi$};
		\node [style=Z phase dot] (2) at (0, -0.5) {$\pi$};
		\node [style=Z phase dot] (3) at (1, -0.5) {$\pi$};
		\node [style=none] (4) at (0, 1.25) {};
		\node [style=none] (5) at (1, 1.25) {};
		\node [style=none] (6) at (1, -1.25) {};
		\node [style=none] (7) at (0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (7.center) to (2);
		\draw [style=hadamard edge] (0) to (4.center);
		\draw [style=hadamard edge] (5.center) to (1);
		\draw [style=hadamard edge] (6.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star-2/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (3) at (0.75, 1) {};
		\node [style=none] (4) at (0.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge] (0.center) to (1.center);
		\draw [style=star edge] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=star] (2) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {$=$};
		\node [style=X dot] (4) at (2, 0.5) {};
		\node [style=Z dot] (5) at (2, -0.5) {};
		\node [style=none] (6) at (2, 1.25) {};
		\node [style=none] (7) at (2, -1.25) {};
		\node [style=none] (8) at (3, 0) {$+$};
		\node [style=X dot] (9) at (4, -0.5) {};
		\node [style=X phase dot] (10) at (4, 0.5) {$\pi$};
		\node [style=none] (11) at (4, 1.25) {};
		\node [style=none] (12) at (4, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (7.center) to (5);
		\draw (4) to (6.center);
		\draw (12.center) to (9);
		\draw (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 1) {};
		\node [style=none] (1) at (-0.5, -1) {};
		\node [style=star] (2) at (-0.5, 0) {};
		\node [style=none] (3) at (0.75, 0) {$=$};
		\node [style=Z dot] (4) at (4, 0.5) {};
		\node [style=Z dot] (5) at (4, -0.5) {};
		\node [style=none] (6) at (4, 1.25) {};
		\node [style=none] (7) at (4, -1.25) {};
		\node [style=none] (8) at (5.25, 0) {$+$};
		\node [style=none] (13) at (-1.5, 1) {};
		\node [style=none] (14) at (-1.5, -1) {};
		\node [style=star] (15) at (-1.5, 0) {};
		\node [style=none] (18) at (3, 1.25) {};
		\node [style=none] (19) at (3, -1.25) {};
		\node [style=hadamard] (20) at (3, 0) {};
		\node [style=none] (21) at (2, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=Z dot] (22) at (7.5, 0.5) {};
		\node [style=Z dot] (23) at (7.5, -0.5) {};
		\node [style=none] (24) at (7.5, 1.25) {};
		\node [style=none] (25) at (7.5, -1.25) {};
		\node [style=none] (26) at (8.5, 1.25) {};
		\node [style=none] (27) at (8.5, -1.25) {};
		\node [style=hadamard] (28) at (8.5, 0) {};
		\node [style=none] (29) at (6.5, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=none] (30) at (9.75, 0) {$+$};
		\node [style=X phase dot] (31) at (11, 0.5) {$\pi$};
		\node [style=X phase dot] (32) at (12, 0.5) {$\pi$};
		\node [style=X phase dot] (33) at (11, -0.5) {$\pi$};
		\node [style=X phase dot] (34) at (12, -0.5) {$\pi$};
		\node [style=none] (35) at (11, 1.25) {};
		\node [style=none] (36) at (12, 1.25) {};
		\node [style=none] (37) at (12, -1.25) {};
		\node [style=none] (38) at (11, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (7.center) to (5);
		\draw (4) to (6.center);
		\draw (14.center) to (13.center);
		\draw (19.center) to (18.center);
		\draw (25.center) to (23);
		\draw (22) to (24.center);
		\draw (27.center) to (26.center);
		\draw (38.center) to (33);
		\draw (31) to (35.center);
		\draw (36.center) to (32);
		\draw (37.center) to (34);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/decomps/star3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 1) {};
		\node [style=none] (1) at (-0.5, -1) {};
		\node [style=star] (2) at (-0.5, 0) {};
		\node [style=none] (3) at (0.75, 0) {$=$};
		\node [style=Z dot] (4) at (4.25, 0.5) {};
		\node [style=Z dot] (5) at (4.25, -0.5) {};
		\node [style=none] (6) at (4.25, 1.25) {};
		\node [style=none] (7) at (4.25, -1.25) {};
		\node [style=none] (8) at (6.5, 0) {$+$};
		\node [style=none] (13) at (-1.5, 1) {};
		\node [style=none] (14) at (-1.5, -1) {};
		\node [style=star] (15) at (-1.5, 0) {};
		\node [style=none] (18) at (3.25, 1.25) {};
		\node [style=none] (19) at (3.25, -1.25) {};
		\node [style=hadamard] (20) at (3.25, 0) {};
		\node [style=none] (21) at (2, 0) {$\frac{1}{2\sqrt 2}$};
		\node [style=Z dot] (22) at (9, 0.5) {};
		\node [style=Z dot] (23) at (9, -0.5) {};
		\node [style=none] (24) at (9, 1.25) {};
		\node [style=none] (25) at (9, -1.25) {};
		\node [style=none] (26) at (10, 1.25) {};
		\node [style=none] (27) at (10, -1.25) {};
		\node [style=hadamard] (28) at (10, 0) {};
		\node [style=none] (29) at (7.75, 0) {$\frac{1}{2\sqrt 2}$};
		\node [style=none] (30) at (23.5, 0) {$+$};
		\node [style=X phase dot] (31) at (24.75, 0.5) {$\pi$};
		\node [style=X phase dot] (32) at (25.75, 0.5) {$\pi$};
		\node [style=X phase dot] (33) at (24.75, -0.5) {$\pi$};
		\node [style=X phase dot] (34) at (25.75, -0.5) {$\pi$};
		\node [style=none] (35) at (24.75, 1.25) {};
		\node [style=none] (36) at (25.75, 1.25) {};
		\node [style=none] (37) at (25.75, -1.25) {};
		\node [style=none] (38) at (24.75, -1.25) {};
		\node [style=none] (39) at (-2.5, 1) {};
		\node [style=none] (40) at (-2.5, -1) {};
		\node [style=star] (41) at (-2.5, 0) {};
		\node [style=Z dot] (42) at (5.25, 0.5) {};
		\node [style=Z dot] (43) at (5.25, -0.5) {};
		\node [style=none] (44) at (5.25, 1.25) {};
		\node [style=none] (45) at (5.25, -1.25) {};
		\node [style=Z dot] (46) at (11, 0.5) {};
		\node [style=Z dot] (47) at (11, -0.5) {};
		\node [style=none] (48) at (11, 1.25) {};
		\node [style=none] (49) at (11, -1.25) {};
		\node [style=none] (50) at (12.25, 0) {$+$};
		\node [style=Z dot] (51) at (14.75, 0.5) {};
		\node [style=Z dot] (52) at (14.75, -0.5) {};
		\node [style=none] (53) at (14.75, 1.25) {};
		\node [style=none] (54) at (14.75, -1.25) {};
		\node [style=none] (55) at (16.75, 1.25) {};
		\node [style=none] (56) at (16.75, -1.25) {};
		\node [style=hadamard] (57) at (16.75, 0) {};
		\node [style=none] (58) at (13.5, 0) {$\frac{1}{2\sqrt 2}$};
		\node [style=Z dot] (59) at (15.75, 0.5) {};
		\node [style=Z dot] (60) at (15.75, -0.5) {};
		\node [style=none] (61) at (15.75, 1.25) {};
		\node [style=none] (62) at (15.75, -1.25) {};
		\node [style=none] (63) at (18, 0) {$+$};
		\node [style=none] (66) at (20.25, 1.25) {};
		\node [style=none] (67) at (20.25, -1.25) {};
		\node [style=none] (68) at (22.25, 1.25) {};
		\node [style=none] (69) at (22.25, -1.25) {};
		\node [style=hadamard] (70) at (22.25, 0) {};
		\node [style=none] (71) at (19.25, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=none] (74) at (21.25, 1.25) {};
		\node [style=none] (75) at (21.25, -1.25) {};
		\node [style=hadamard] (76) at (21.25, 0) {};
		\node [style=hadamard] (77) at (20.25, 0) {};
		\node [style=X phase dot] (78) at (26.75, 0.5) {$\pi$};
		\node [style=X phase dot] (79) at (26.75, -0.5) {$\pi$};
		\node [style=none] (80) at (26.75, 1.25) {};
		\node [style=none] (81) at (26.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (7.center) to (5);
		\draw (4) to (6.center);
		\draw (14.center) to (13.center);
		\draw (19.center) to (18.center);
		\draw (25.center) to (23);
		\draw (22) to (24.center);
		\draw (27.center) to (26.center);
		\draw (38.center) to (33);
		\draw (31) to (35.center);
		\draw (36.center) to (32);
		\draw (37.center) to (34);
		\draw (40.center) to (39.center);
		\draw (45.center) to (43);
		\draw (42) to (44.center);
		\draw (49.center) to (47);
		\draw (46) to (48.center);
		\draw (54.center) to (52);
		\draw (51) to (53.center);
		\draw (56.center) to (55.center);
		\draw (62.center) to (60);
		\draw (59) to (61.center);
		\draw (69.center) to (68.center);
		\draw (67.center) to (66.center);
		\draw (74.center) to (75.center);
		\draw (80.center) to (78);
		\draw (81.center) to (79);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/had-had/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\alpha$};
		\node [style=Z phase dot] (1) at (2, 0) {$\beta$};
		\node [style=none] (2) at (-0.75, 0.625) {};
		\node [style=none] (3) at (-0.75, -0.625) {};
		\node [style=none] (4) at (2.75, 0.625) {};
		\node [style=none] (5) at (2.75, -0.625) {};
		\node [style=none, rotate=90] (6) at (-0.625, 0) {$...$};
		\node [style=none, rotate=90] (7) at (2.625, 0) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw (5.center) to (1);
		\draw (1) to (4.center);
		\draw [style=hadamard edge, bend left] (0) to (1);
		\draw [style=hadamard edge, bend right] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/had-had/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\alpha$};
		\node [style=Z phase dot] (1) at (1.25, 0) {$\beta$};
		\node [style=none] (2) at (-0.75, 0.625) {};
		\node [style=none] (3) at (-0.75, -0.625) {};
		\node [style=none] (4) at (2, 0.625) {};
		\node [style=none] (5) at (2, -0.625) {};
		\node [style=none, rotate=90] (6) at (-0.625, 0) {$...$};
		\node [style=none, rotate=90] (7) at (1.875, 0) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw (5.center) to (1);
		\draw (1) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/had-loop/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (-0.75, 0) {$\alpha$};
		\node [style=none] (2) at (0, -0.625) {};
		\node [style=none] (3) at (0, 0.625) {};
		\node [style=none, rotate=90] (6) at (-0.125, 0) {$...$};
		\node [style=none] (7) at (-1.625, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw [style=hadamard edge, in=120, out=90, looseness=1.50] (7.center) to (0);
		\draw [style=hadamard edge, in=-120, out=-90, looseness=1.50] (7.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/had-loop/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (-0.75, 0) {$\alpha+\pi$};
		\node [style=none] (2) at (0.375, -0.625) {};
		\node [style=none] (3) at (0.375, 0.625) {};
		\node [style=none, rotate=90] (6) at (0.25, 0) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/star-loop/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (-0.75, 0) {$\alpha$};
		\node [style=none] (2) at (0, -0.625) {};
		\node [style=none] (3) at (0, 0.625) {};
		\node [style=none, rotate=90] (6) at (-0.125, 0) {$...$};
		\node [style=none] (7) at (-1.625, 0) {};
		\node [style=none] (8) at (0.25, 0) {\scriptsize $n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw [style=star edge, in=120, out=90, looseness=1.50] (7.center) to (0);
		\draw [style=star edge, in=-120, out=-90, looseness=1.50] (7.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/star-loop/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, -0.625) {};
		\node [style=none] (3) at (0, 0.625) {};
		\node [style=none, rotate=90] (6) at (-0.375, 0) {$...$};
		\node [style=Z dot] (7) at (-1, 0.625) {};
		\node [style=Z dot] (8) at (-1, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (8) to (2.center);
		\draw [style=hadamard edge] (7) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/star-star/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\alpha$};
		\node [style=Z phase dot] (1) at (2, 0) {$\beta$};
		\node [style=none] (2) at (-0.75, 0.625) {};
		\node [style=none] (3) at (-0.75, -0.625) {};
		\node [style=none] (4) at (2.75, 0.625) {};
		\node [style=none] (5) at (2.75, -0.625) {};
		\node [style=none, rotate=90] (6) at (-0.625, 0) {$...$};
		\node [style=none, rotate=90] (7) at (2.625, 0) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw (5.center) to (1);
		\draw (1) to (4.center);
		\draw [style=star edge, bend left] (0) to (1);
		\draw [style=star edge, bend right] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hopf/star-star/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\alpha$};
		\node [style=Z phase dot] (1) at (2, 0) {$\beta$};
		\node [style=none] (2) at (-0.75, 0.625) {};
		\node [style=none] (3) at (-0.75, -0.625) {};
		\node [style=none] (4) at (2.75, 0.625) {};
		\node [style=none] (5) at (2.75, -0.625) {};
		\node [style=none, rotate=90] (6) at (-0.625, 0) {$...$};
		\node [style=none, rotate=90] (7) at (2.625, 0) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (0) to (2.center);
		\draw (5.center) to (1);
		\draw (1) to (4.center);
		\draw [style=star edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-hopf1/proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-0.25, 0.75) {};
		\node [style=Z dot] (3) at (-0.25, -0.75) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (5) at (-0.25, 1.25) {};
		\node [style=none] (6) at (-0.25, -1.25) {};
		\node [style=Z dot] (7) at (2.5, 1.25) {};
		\node [style=Z dot] (8) at (2.5, -1.5) {};
		\node [style=none] (9) at (2.5, 1.75) {};
		\node [style=none] (10) at (2.5, -2) {};
		\node [style=dtriangle] (11) at (2, 0.5) {};
		\node [style=dtriangle] (12) at (3, 0.5) {};
		\node [style=X phase dot] (13) at (3, -0.5) {$\pi$};
		\node [style=X phase dot] (14) at (2, -0.5) {$\pi$};
		\node [style=none] (15) at (4, 0) {$=$};
		\node [style=Z dot] (16) at (5.5, 1.25) {};
		\node [style=Z dot] (17) at (5.5, -0.5) {};
		\node [style=none] (18) at (5.5, 1.75) {};
		\node [style=none] (19) at (5.5, -2) {};
		\node [style=dtriangle] (20) at (5, 0.375) {};
		\node [style=dtriangle] (21) at (6, 0.375) {};
		\node [style=X phase dot] (23) at (5.5, -1.25) {$\pi$};
		\node [style=none] (24) at (7, 0) {$=$};
		\node [style=Z dot] (25) at (8.5, 1.75) {};
		\node [style=Z dot] (26) at (8.5, -0.5) {};
		\node [style=none] (27) at (8.5, 2.25) {};
		\node [style=none] (28) at (8.5, -2) {};
		\node [style=dtriangle] (29) at (8, 0.375) {};
		\node [style=dtriangle] (30) at (9, 0.375) {};
		\node [style=X phase dot] (31) at (8.5, -1.25) {$\pi$};
		\node [style=X dot] (32) at (9, 1) {};
		\node [style=Z dot] (33) at (8, 1) {};
		\node [style=none] (34) at (10.25, 0) {$=$};
		\node [style=Z dot] (35) at (12, 1.75) {};
		\node [style=Z dot] (36) at (12, -0.5) {};
		\node [style=none] (37) at (12, 2.25) {};
		\node [style=none] (38) at (12, -2) {};
		\node [style=dtriangle] (39) at (11.5, 0.375) {};
		\node [style=dtriangle] (40) at (12.5, 0.375) {};
		\node [style=X phase dot] (41) at (12, -1.25) {$\pi$};
		\node [style=X dot] (42) at (12.5, 1) {};
		\node [style=none] (43) at (13.75, 0) {$=$};
		\node [style=Z dot] (45) at (15.5, 0) {};
		\node [style=none] (46) at (15, 1.75) {};
		\node [style=none] (47) at (15.5, -1.5) {};
		\node [style=dtriangle] (48) at (15, 0.875) {};
		\node [style=dtriangle] (49) at (16, 0.875) {};
		\node [style=X phase dot] (50) at (15.5, -0.75) {$\pi$};
		\node [style=X dot] (51) at (16, 1.5) {};
		\node [style=none] (52) at (17.25, 0) {$=$};
		\node [style=none] (54) at (18.5, 1) {};
		\node [style=none] (55) at (18.5, -1.25) {};
		\node [style=dtriangle] (56) at (18.5, 0.375) {};
		\node [style=X phase dot] (58) at (18.5, -0.5) {$\pi$};
		\node [style=none] (59) at (19.5, 0) {$=$};
		\node [style=none] (60) at (20.5, 1) {};
		\node [style=none] (61) at (20.5, -1.25) {};
		\node [style=none] (62) at (7, 0.5) {\scriptsize $2m$};
		\node [style=none] (63) at (13.75, 0.5) {\scriptsize $Hopf$};
		\node [style=none] (64) at (17.25, 0.5) {\scriptsize $Bas0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge, bend left] (3) to (2);
		\draw (6.center) to (3);
		\draw (2) to (5.center);
		\draw [style=star edge, bend right] (3) to (2);
		\draw (10.center) to (8);
		\draw (7) to (9.center);
		\draw [bend left=15] (8) to (14);
		\draw [bend right=15] (8) to (13);
		\draw [bend right=15] (12) to (7);
		\draw [bend right=15] (7) to (11);
		\draw (11) to (14);
		\draw (12) to (13);
		\draw (19.center) to (17);
		\draw (16) to (18.center);
		\draw [bend right=15] (21) to (16);
		\draw [bend right=15] (16) to (20);
		\draw [in=30, out=-90] (21) to (17);
		\draw [in=-90, out=150] (17) to (20);
		\draw (28.center) to (26);
		\draw (25) to (27.center);
		\draw [in=30, out=-90] (30) to (26);
		\draw [in=-90, out=150] (26) to (29);
		\draw (33) to (29);
		\draw (32) to (30);
		\draw [bend left=15] (33) to (25);
		\draw [bend left=15] (25) to (32);
		\draw (33) to (32);
		\draw (38.center) to (36);
		\draw (35) to (37.center);
		\draw [in=30, out=-90] (40) to (36);
		\draw [in=-90, out=150] (36) to (39);
		\draw (42) to (40);
		\draw [bend left] (35) to (42);
		\draw [bend right=15] (35) to (39);
		\draw [bend right] (35) to (42);
		\draw (47.center) to (45);
		\draw [in=30, out=-90] (49) to (45);
		\draw [in=-90, out=150] (45) to (48);
		\draw (51) to (49);
		\draw (46.center) to (48);
		\draw (55.center) to (54.center);
		\draw [style=star edge] (61.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-hopf1/statement.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-0.25, 0.75) {};
		\node [style=Z dot] (3) at (-0.25, -0.75) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (5) at (-0.25, 1.25) {};
		\node [style=none] (6) at (-0.25, -1.25) {};
		\node [style=none] (7) at (2, -1) {};
		\node [style=none] (8) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge, bend left] (3) to (2);
		\draw (6.center) to (3);
		\draw (2) to (5.center);
		\draw [style=star edge, bend right] (3) to (2);
		\draw [style=star edge] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-hopf2/proof-old.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-0.25, 0.75) {};
		\node [style=Z dot] (3) at (-0.25, -0.75) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (5) at (-0.25, 1.25) {};
		\node [style=none] (6) at (-0.25, -1.25) {};
		\node [style=none] (9) at (2.25, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=X dot] (10) at (4, 1.5) {};
		\node [style=Z dot] (11) at (4, -1.75) {};
		\node [style=none] (12) at (4, 2.75) {};
		\node [style=none] (13) at (4, -2.25) {};
		\node [style=hadamard] (15) at (4, 2.25) {};
		\node [style=hadamard] (17) at (3.25, 0.5) {};
		\node [style=none] (18) at (5, 0) {$=$};
		\node [style=star] (19) at (3.25, -0.75) {};
		\node [style=none] (20) at (6.25, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=X dot] (21) at (8, 2.5) {};
		\node [style=Z dot] (22) at (8, -1.75) {};
		\node [style=none] (23) at (8, 3.75) {};
		\node [style=none] (24) at (8, -2.25) {};
		\node [style=hadamard] (25) at (8, 3.25) {};
		\node [style=hadamard] (26) at (7.25, 1.5) {};
		\node [style=dtriangle] (27) at (7.25, -0.75) {};
		\node [style=dtriangle, rotate=180] (28) at (7.25, 0.75) {};
		\node [style=Z phase dot] (29) at (7.25, 0) {$\pi$};
		\node [style=none] (30) at (9, 0) {$=$};
		\node [style=X dot] (32) at (11.5, 2.75) {};
		\node [style=Z dot] (33) at (11.5, -3.5) {};
		\node [style=none] (34) at (11.5, 4) {};
		\node [style=none] (35) at (11.5, -4) {};
		\node [style=hadamard] (36) at (11.5, 3.5) {};
		\node [style=dtriangle] (37) at (10.25, 1.75) {};
		\node [style=dtriangle] (38) at (10.25, -2.5) {};
		\node [style=dtriangle, rotate=180] (39) at (10.25, -1) {};
		\node [style=Z phase dot] (40) at (10.25, -1.75) {$\pi$};
		\node [style=dtriangle, rotate=180] (41) at (10.25, -0.25) {};
		\node [style=Z box] (42) at (10.25, 0.75) {$-\frac{1}{2}$};
		\node [style=none] (43) at (10.75, 0.125) {\scriptsize $-1$};
		\node [style=none] (44) at (10.75, 2) {\scriptsize $-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge, bend left] (3) to (2);
		\draw (6.center) to (3);
		\draw (2) to (5.center);
		\draw [style=hadamard edge, bend right] (3) to (2);
		\draw (13.center) to (11);
		\draw (10) to (12.center);
		\draw (11) to (10);
		\draw [in=-165, out=90] (17) to (10);
		\draw (19) to (17);
		\draw [in=165, out=-90] (19) to (11);
		\draw (24.center) to (22);
		\draw (21) to (23.center);
		\draw (22) to (21);
		\draw [in=-165, out=90] (26) to (21);
		\draw (27) to (26);
		\draw [in=165, out=-90] (27) to (22);
		\draw (35.center) to (33);
		\draw (32) to (34.center);
		\draw (33) to (32);
		\draw [in=-180, out=90] (37) to (32);
		\draw (38) to (37);
		\draw [in=180, out=-90] (38) to (33);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-hopf2/proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-0.25, 0.75) {};
		\node [style=Z dot] (3) at (-0.25, -0.75) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (5) at (-0.25, 1.25) {};
		\node [style=none] (6) at (-0.25, -1.25) {};
		\node [style=none] (9) at (2.25, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=X dot] (10) at (4, 1.5) {};
		\node [style=Z dot] (11) at (4, -1.75) {};
		\node [style=none] (12) at (4, 2.75) {};
		\node [style=none] (13) at (4, -2.25) {};
		\node [style=hadamard] (15) at (4, 2.25) {};
		\node [style=hadamard] (17) at (3.25, 0.5) {};
		\node [style=none] (18) at (5, 0) {$=$};
		\node [style=starv] (19) at (3.25, -0.75) {};
		\node [style=X dot] (55) at (7, 1.5) {};
		\node [style=Z dot] (56) at (7, -1.75) {};
		\node [style=none] (57) at (7, 2.75) {};
		\node [style=none] (58) at (7, -2.25) {};
		\node [style=hadamard] (59) at (7, 2.25) {};
		\node [style=dtriangle] (62) at (6.25, 0.5) {};
		\node [style=Z box] (64) at (6.25, -0.75) {$\frac{1}{2}$};
		\node [style=none] (65) at (8, 0) {$=$};
		\node [style=X dot] (66) at (9.75, 1.5) {};
		\node [style=Z dot] (67) at (9.75, -1) {};
		\node [style=none] (68) at (9.75, 2.75) {};
		\node [style=none] (69) at (9.75, -2.75) {};
		\node [style=hadamard] (70) at (9.75, 2.25) {};
		\node [style=dtriangle] (71) at (9, 0.25) {};
		\node [style=Z box] (72) at (9.75, -2) {$\frac{1}{2}$};
		\node [style=none] (73) at (10.75, 0) {$=$};
		\node [style=none] (76) at (12, 1.5) {};
		\node [style=none] (77) at (12, -1.5) {};
		\node [style=hadamard] (78) at (12, 1) {};
		\node [style=dtriangle] (79) at (12, 0.25) {};
		\node [style=Z box] (80) at (12, -0.75) {$\frac{1}{2}$};
		\node [style=none] (81) at (5, 0.5) {\scriptsize (\ref{lem:star-had})};
		\node [style=none] (82) at (13.25, 0) {$=$};
		\node [style=none] (85) at (13.25, 0.5) {\scriptsize (\ref{lem:star-had})};
		\node [style=none] (86) at (15.25, -1.25) {};
		\node [style=none] (87) at (15.25, 1.25) {};
		\node [style=none] (88) at (14.5, 0) {$\frac{1}{\sqrt 2}$};
		\node [style=none] (89) at (10.75, 0.5) {\scriptsize $2j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge, bend left] (3) to (2);
		\draw (6.center) to (3);
		\draw (2) to (5.center);
		\draw [style=hadamard edge, bend right] (3) to (2);
		\draw (13.center) to (11);
		\draw (10) to (12.center);
		\draw (11) to (10);
		\draw [in=-165, out=90] (17) to (10);
		\draw (19) to (17);
		\draw [in=165, out=-90] (19) to (11);
		\draw (58.center) to (56);
		\draw (55) to (57.center);
		\draw (56) to (55);
		\draw [in=165, out=-90] (64) to (56);
		\draw (64) to (62);
		\draw [in=-165, out=90, looseness=1.25] (62) to (55);
		\draw (69.center) to (67);
		\draw (66) to (68.center);
		\draw (67) to (66);
		\draw [in=-165, out=90] (71) to (66);
		\draw [in=150, out=-90] (71) to (67);
		\draw (76.center) to (77.center);
		\draw [style=star edge] (87.center) to (86.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-hopf2/statement.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (2) at (-0.25, 0.75) {};
		\node [style=Z dot] (3) at (-0.25, -0.75) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (5) at (-0.25, 1.25) {};
		\node [style=none] (6) at (-0.25, -1.25) {};
		\node [style=none] (7) at (3, -1) {};
		\node [style=none] (8) at (3, 1) {};
		\node [style=none] (9) at (2.25, 0) {$\frac{1}{\sqrt 2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=star edge, bend left] (3) to (2);
		\draw (6.center) to (3);
		\draw (2) to (5.center);
		\draw [style=hadamard edge, bend right] (3) to (2);
		\draw [style=star edge] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-root2/root2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=Z box] (1) at (0, 0.25) {$\sqrt 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-star-loop/proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (3) at (0, 0) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (6) at (0, -0.75) {};
		\node [style=Z dot] (7) at (2.5, -0.25) {};
		\node [style=none] (8) at (2.5, -1) {};
		\node [style=dtriangle, rotate=180] (9) at (3, 0.5) {};
		\node [style=X phase dot] (10) at (2, 0.5) {$\pi$};
		\node [style=none] (11) at (4, 0) {$=$};
		\node [style=Z dot] (12) at (6, -0.75) {};
		\node [style=none] (13) at (6, -1.75) {};
		\node [style=dtriangle, rotate=180] (14) at (6, 0.25) {};
		\node [style=X phase dot] (15) at (5, -1.25) {$\pi$};
		\node [style=Z dot] (16) at (6, 1.25) {};
		\node [style=Z dot] (17) at (6, 2) {};
		\node [style=X dot] (18) at (5, 0.25) {};
		\node [style=none] (19) at (7.25, 0) {$=$};
		\node [style=Z dot] (34) at (9.5, -0.75) {};
		\node [style=none] (35) at (8.5, -2.25) {};
		\node [style=dtriangle, rotate=180] (36) at (9.5, 0.25) {};
		\node [style=X phase dot] (37) at (9.5, -1.75) {$\pi$};
		\node [style=Z dot] (38) at (9.5, 1.25) {};
		\node [style=Z dot] (39) at (9.5, 2) {};
		\node [style=X dot] (40) at (8.5, 0.25) {};
		\node [style=none] (41) at (10.5, 0) {$=$};
		\node [style=none] (43) at (11.5, -1.5) {};
		\node [style=dtriangle, rotate=180] (44) at (12.5, 0) {};
		\node [style=X phase dot] (45) at (12.5, -1) {$\pi$};
		\node [style=Z dot] (46) at (12.5, 1) {};
		\node [style=X phase dot] (48) at (11.5, 0) {$\pi$};
		\node [style=none] (49) at (13.75, 0) {$=$};
		\node [style=none] (50) at (15, -0.75) {};
		\node [style=X phase dot] (52) at (16, 0) {$\pi$};
		\node [style=Z dot] (53) at (16, 1) {};
		\node [style=X phase dot] (54) at (15, 0) {$\pi$};
		\node [style=none] (55) at (17.25, 0) {$=$};
		\node [style=none] (56) at (18.25, -0.75) {};
		\node [style=X dot] (59) at (18.25, 0) {};
		\node [style=none] (60) at (7.25, 0.5) {\scriptsize $Sym$};
		\node [style=none] (61) at (13.75, 0.5) {\scriptsize $Bas1'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (3);
		\draw [style=star edge, in=135, out=45, loop] (3) to ();
		\draw (8.center) to (7);
		\draw [bend right=90, looseness=1.75] (9) to (10);
		\draw [bend left] (9) to (7);
		\draw [bend left] (7) to (10);
		\draw (13.center) to (12);
		\draw (17) to (16);
		\draw (18) to (12);
		\draw (18) to (16);
		\draw (18) to (15);
		\draw (12) to (16);
		\draw (39) to (38);
		\draw (40) to (34);
		\draw (40) to (38);
		\draw (34) to (38);
		\draw (37) to (34);
		\draw (35.center) to (40);
		\draw (48) to (46);
		\draw (43.center) to (48);
		\draw (45) to (46);
		\draw (54) to (53);
		\draw (50.center) to (54);
		\draw (52) to (53);
		\draw (56.center) to (59);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/lem-star-loop/statement.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (3) at (0, 0) {};
		\node [style=none] (4) at (1, 0) {$=$};
		\node [style=none] (6) at (0, -0.75) {};
		\node [style=X dot] (7) at (2, 0) {};
		\node [style=none] (8) at (2, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (3);
		\draw [style=star edge, in=135, out=45, loop] (3) to ();
		\draw (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/star/def-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 0) {};
		\node [style=none] (1) at (1.75, 0) {};
		\node [style=vtriang] (2) at (-1, 0) {};
		\node [style=Z phase dot] (3) at (0, 0) {$\pi$};
		\node [style=vtriang, rotate=180] (4) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/star/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=starh] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/star/tri-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=vtriang, rotate=180] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/star/tri-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (1.75, 0) {};
		\node [style=starh] (2) at (0, 0) {};
		\node [style=X phase dot] (3) at (1, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/zxintro/magicstate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (-0.5, 0) {$\frac{\pi}{4}$};
		\node [style=none] (1) at (0.5, 0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

